5-moves and Montesinos links

We classify the Montesinos links up to mutation and 5-move equivalence, and obtain from this a Jones and Kauffman polynomial test for a Montesinos link.

==> mont5eq.dat <==
\gdef\curv{\makedate{17}{5}{2006}}

